Sequencing and Scheduling for Multi-User Machine-Type Communication

In this paper, we propose joint sequencing and scheduling optimization for uplink machine-type communication (MTC). We consider multiple energy-constrained MTC devices that transmit data to a base station following the time division multiple access (TDMA) protocol. Conventionally, the energy efficiency performance in TDMA is optimized through multi-user scheduling, i.e., changing the transmission block length allocated to different devices. In such a system, the sequence of devices for transmission, i.e., who transmits first and who transmits second, etc., has not been considered as it does not have any impact on the energy efficiency. In this work, we consider that data compression is performed before transmission and show that the multi-user sequencing is indeed important. We apply three popular energy-minimization system objectives, which differ in terms of the overall system performance and fairness among the devices. We jointly optimize both multi-user sequencing and scheduling along with the compression and transmission rate control. Our results show that multi-user sequence optimization significantly improves the energy efficiency performance of the system. Notably, it makes the TDMA-based multi-user transmissions more likely to be feasible in the lower latency regime, and the performance gain is larger when the delay bound is stringent.

==> bench_4_over_bench_3_equal.txt <==
x	y
0.14	0.417300992
0.145	0.385684423
0.15	0.33762759
0.155	0.299381944
0.16	0.238838012
0.165	0.200838199
0.17	0.150383025
0.175	0.119615328
0.18	0.082728731
0.185	0.074992037
0.19	0.0661468
0.195	0.060666342
0.2	0.054449376
0.205	0.047447214
0.21	0.039856372
0.215	0.04102395
0.22	0.042303721
0.225	0.039470654
0.23	0.036604501
0.235	0.039461039
0.24	0.042251176
0.245	0.036372501
0.25	0.030312499
0.255	0.033076256
0.26	0.035824305






==> bench_4_over_bench_3_log.txt <==
x	y
0.14	0.414749105
0.145	0.361302857
0.15	0.27900985
0.155	0.242874011
0.16	0.193265173
0.165	0.151190001
0.17	0.096937602
0.175	0.078502872
0.18	0.057293516
0.185	0.048803635
0.19	0.039553902
0.195	0.032730514
0.2	0.025476564
0.205	0.021296402
0.21	0.01693938
0.215	0.014702568
0.22	0.012312687
0.225	0.012487341
0.23	0.012663873
0.235	0.00825609
0.24	0.00385575
0.245	0.005451209
0.25	0.007053721
0.255	0.005826955
0.26	0.004599816




==> bench_4_over_bench_3_sum.txt <==
x	y
0.14	0.451346807
0.145	0.372611693
0.15	0.242069445
0.155	0.19956541
0.16	0.143359638
0.165	0.106752056
0.17	0.062675855
0.175	0.052316226
0.18	0.040625822
0.185	0.029399637
0.19	0.017105339
0.195	0.014477659
0.2	0.011709566
0.205	0.010849031
0.21	0.009944179
0.215	0.00798781
0.22	0.006009034
0.225	0.007070818
0.23	0.008160293
0.235	0.006168826
0.24	0.004148228
0.245	0.005727223
0.25	0.00731337
0.255	0.006083438
0.26	0.004852853






==> bench_equal_CP_Seq_noSch.txt <==
x	y
0.14	0.136628
0.145	0.11325775
0.15	0.0898875
0.155	0.07333475
0.16	0.056782
0.165	0.0497734
0.17	0.0427648
0.175	0.0392178
0.18	0.0356708
0.185	0.03343555
0.19	0.0312003
0.195	0.02935219
0.2	0.02750408
0.205	0.02643759
0.21	0.0253711
0.215	0.024259
0.22	0.0231469
0.225	0.0230133
0.23	0.0228797
0.235	0.02315195
0.24	0.0234242
0.245	0.02307375
0.25	0.0227233
0.255	0.02278825
0.26	0.0228532





==> bench_equal_CP_noSeq.txt <==
x	y
0.06	0.108482
0.065	0.0712827
0.07	0.0340834
0.075	0.0293699
0.08	0.0246564
0.085	0.0235279
0.09	0.0223994
0.095	0.022209
0.1	0.0220186
0.105	0.02171225
0.11	0.0214059
0.115	0.02101755
0.12	0.0206292
0.125	0.0206292
0.13	0.0206292
0.135	0.0206292
0.14	0.0206292
0.145	0.0206292
0.15	0.0206292







==> bench_equal_CP_noSeq_noSch.txt <==
x	y
0.14	0.079613
0.145	0.069576
0.15	0.059539
0.155	0.05137965
0.16	0.0432203
0.165	0.039777
0.17	0.0363337
0.175	0.03452675
0.18	0.0327198
0.185	0.03092815
0.19	0.0291365
0.195	0.0275715
0.2	0.0260065
0.205	0.0251832
0.21	0.0243599
0.215	0.0232638
0.22	0.0221677
0.225	0.02210495
0.23	0.0220422
0.235	0.02223835
0.24	0.0224345
0.245	0.0222345
0.25	0.0220345
0.255	0.0220345
0.26	0.0220345





==> bench_equal_noCP_noSeq.txt <==
x	y
0.095	0.104461
0.1	0.064796
0.105	0.0471912
0.11	0.0389028
0.115	0.03613155
0.12	0.0333603
0.125	0.03235835
0.13	0.0313564
0.135	0.03098145
0.14	0.0306065
0.145	0.0304374
0.15	0.0302683







==> bench_log_CP_Seq_noSch.txt <==
x	y
0.14	0.048586
0.145	0.0400704
0.15	0.0315548
0.155	0.0272699
0.16	0.022985
0.165	0.02040545
0.17	0.0178259
0.175	0.0166599
0.18	0.0154939
0.185	0.0148575
0.19	0.0142211
0.195	0.01379905
0.2	0.013377
0.205	0.0131055
0.21	0.012834
0.215	0.012423
0.22	0.012012
0.225	0.0119481
0.23	0.0118842
0.235	0.01189425
0.24	0.0119043
0.245	0.0118781
0.25	0.0118519
0.255	0.0118501
0.26	0.0118483





==> bench_log_CP_noSeq.txt <==
x	y
0.055	0.198733
0.06	0.092239
0.065	0.0614022
0.07	0.0305654
0.075	0.0238192
0.08	0.017073
0.085	0.01534925
0.09	0.0136255
0.095	0.01290795
0.1	0.0121904
0.105	0.01196095
0.11	0.0117315
0.115	0.0116815
0.12	0.0116315
0.125	0.01160235
0.13	0.0115732
0.135	0.0115635
0.14	0.0115538
0.145	0.0115538
0.15	0.0115538







==> bench_log_CP_noSeq_noSch.txt <==
x	y
0.14	0.028435
0.145	0.02559285
0.15	0.0227507
0.155	0.02064675
0.16	0.0185428
0.165	0.01732035
0.17	0.0160979
0.175	0.01535205
0.18	0.0146062
0.185	0.0141324
0.19	0.0136586
0.195	0.0133474
0.2	0.0130362
0.205	0.0128264
0.21	0.0126166
0.215	0.01224035
0.22	0.0118641
0.225	0.0117989
0.23	0.0117337
0.235	0.01179605
0.24	0.0118584
0.245	0.01181335
0.25	0.0117683
0.255	0.01178105
0.26	0.0117938





==> bench_log_noCP_noSeq.txt <==
x	y
0.08	0.286054
0.085	0.1990435
0.09	0.112033
0.095	0.0830654
0.1	0.0540978
0.105	0.0420378
0.11	0.0299778
0.115	0.025632
0.12	0.0212862
0.125	0.0195771
0.13	0.017868
0.135	0.0171664
0.14	0.0164648
0.145	0.0161838
0.15	0.0159028








==> bench_sum_CP_Seq_noSch.txt <==
x	y
0.14	0.0453146
0.145	0.0363228
0.15	0.027331
0.155	0.02399965
0.16	0.0206683
0.165	0.0189172
0.17	0.0171661
0.175	0.01618905
0.18	0.015212
0.185	0.0145512
0.19	0.0138904
0.195	0.0135381
0.2	0.0131858
0.205	0.0128629
0.21	0.01254
0.215	0.012469
0.22	0.012398
0.225	0.01224045
0.23	0.0120829
0.235	0.0119958
0.24	0.0119087
0.245	0.01188185
0.25	0.011855
0.255	0.01185185
0.26	0.0118487





==> bench_sum_CP_noSeq.txt <==
x	y
0.055	0.11816
0.06	0.056248
0.065	0.03957185
0.07	0.0228957
0.075	0.0192364
0.08	0.0155771
0.085	0.01431345
0.09	0.0130498
0.095	0.0125641
0.1	0.0120784
0.105	0.0119207
0.11	0.011763
0.115	0.0116938
0.12	0.0116246
0.125	0.0115783
0.13	0.011532
0.135	0.01152455
0.14	0.0115171
0.145	0.0115171
0.15	0.0115171







==> bench_sum_CP_noSeq_noSch.txt <==
x	y
0.14	0.024862
0.145	0.0227885
0.15	0.020715
0.155	0.01921015
0.16	0.0177053
0.165	0.01689775
0.17	0.0160902
0.175	0.0153421
0.18	0.014594
0.185	0.0141234
0.19	0.0136528
0.195	0.0133421
0.2	0.0130314
0.205	0.01272335
0.21	0.0124153
0.215	0.0123694
0.22	0.0123235
0.225	0.0121539
0.23	0.0119843
0.235	0.0119218
0.24	0.0118593
0.245	0.0118138
0.25	0.0117683
0.255	0.01177975
0.26	0.0117912





==> bench_sum_noCP_noSeq.txt <==
x	y
0.08	0.169268
0.085	0.11910085
0.09	0.0689337
0.095	0.05303735
0.1	0.037141
0.105	0.0310393
0.11	0.0249376
0.115	0.02230735
0.12	0.0196771
0.125	0.0184896
0.13	0.0173021
0.135	0.0167811
0.14	0.0162601
0.145	0.01604495
0.15	0.0158298







==> proposed_equal.txt <==
x	y
0.05	0.337023
0.055	0.20311925
0.06	0.0692155
0.065	0.0472473
0.07	0.0252791
0.075	0.0231302
0.08	0.0209813
0.085	0.0209046
0.09	0.0208279
0.095	0.02078255
0.1	0.0207372
0.105	0.02075365
0.11	0.0207701
0.115	0.0207701
0.12	0.0206292
0.125	0.0206292
0.13	0.0206292
0.135	0.0206292
0.14	0.0206292
0.145	0.0206292
0.15	0.0206292
0.16	0.0206292
0.17	0.0206292
0.18	0.0206292
0.19	0.0206292
0.2	0.0206292
0.21	0.0206292
0.22	0.0206292
0.23	0.0206292
0.24	0.0206292
0.25	0.0206292








==> proposed_log.txt <==
x	y
0.05	0.267185
0.055	0.130322
0.06	0.0620432
0.065	0.04233795
0.07	0.0226327
0.075	0.01859745
0.08	0.0145622
0.085	0.01352785
0.09	0.0124935
0.095	0.0122093
0.1	0.0119251
0.105	0.01185535
0.11	0.0117856
0.115	0.0117604
0.12	0.0117352
0.125	0.0117352
0.13	0.0115538
0.135	0.0115538
0.14	0.0115538
0.145	0.0115538
0.15	0.0115538
0.16	0.0115538
0.17	0.0115538
0.18	0.0115538
0.19	0.0115538
0.2	0.0115538
0.21	0.0115538
0.22	0.0115538
0.23	0.0115538
0.24	0.0115538
0.25	0.0115538








==> proposed_over_bench_1_equal.txt <==
x	y
0.095	0.801049674
0.1	0.679961726
0.105	0.560222033
0.11	0.466102697
0.115	0.425153363
0.12	0.381624266
0.125	0.362476764
0.13	0.342105599
0.135	0.334143496
0.14	0.32598631
0.145	0.322241716
0.15	0.318455282






==> proposed_over_bench_1_log.txt <==
x	y
0.08	0.949092829
0.085	0.932035711
0.09	0.88848375
0.095	0.853015816
0.1	0.779564049
0.105	0.717983577
0.11	0.60685574
0.115	0.541182896
0.12	0.448694459
0.125	0.400564946
0.13	0.353380345
0.135	0.326952652
0.14	0.298272679
0.145	0.286088558
0.15	0.273473854








==> proposed_over_bench_1_sum.txt <==
x	y
0.08	0.923332231
0.085	0.895433576
0.09	0.826927903
0.095	0.778352425
0.1	0.688196333
0.105	0.627828269
0.11	0.537918645
0.115	0.483571558
0.12	0.414695255
0.125	0.377103885
0.13	0.334352477
0.135	0.31368623
0.14	0.291695623
0.145	0.282197825
0.15	0.27244185







==> proposed_over_bench_2_equal.txt <==
x	y
0.06	0.361963275
0.065	0.337184198
0.07	0.258316365
0.075	0.212452204
0.08	0.149052579
0.085	0.111497414
0.09	0.070158129
0.095	0.064228466
0.1	0.058196252
0.105	0.044150192
0.11	0.029702091
0.115	0.011773494
0.12	0
0.125	0
0.13	0
0.135	0
0.14	0
0.145	0
0.15	0











==> proposed_over_bench_2_log.txt <==
x	y
0.055	0.344235733
0.06	0.327364781
0.065	0.310481546
0.07	0.25953202
0.075	0.219224407
0.08	0.147062613
0.085	0.118663778
0.09	0.08307952
0.095	0.054125558
0.1	0.021763027
0.105	0.00882873
0.11	0
0.115	0
0.12	0
0.125	0
0.13	0
0.135	0
0.14	0
0.145	0
0.15	0





==> proposed_over_bench_2_sum.txt <==
x	y
0.055	0.348744922
0.06	0.331021547
0.065	0.305401441
0.07	0.242460375
0.075	0.211863966
0.08	0.166892425
0.085	0.129912774
0.09	0.085771429
0.095	0.064350013
0.1	0.041205789
0.105	0.030933586
0.11	0.020385956
0.115	0.014849749
0.12	0.00924763
0.125	0.00528575
0.13	0.001292057
0.135	0.000646446







==> proposed_sum.txt <==
x	y
0.05	0.197965
0.055	0.0769523
0.06	0.0376287
0.065	0.02748655
0.07	0.0173444
0.075	0.0151609
0.08	0.0129774
0.085	0.01245395
0.09	0.0119305
0.095	0.0117556
0.1	0.0115807
0.105	0.01155195
0.11	0.0115232
0.115	0.01152015
0.12	0.0115171
0.125	0.0115171
0.13	0.0115171
0.135	0.0115171
0.14	0.0115171
0.145	0.0115171
0.15	0.0115171
0.16	0.0115171
0.17	0.0115171
0.18	0.0115171
0.19	0.0115171
0.2	0.0115171
0.21	0.0115171
0.22	0.0115171
0.23	0.0115171
0.24	0.0115171
0.25	0.0115171






